Prosodic Prominence and Boundaries in Sequence-to-Sequence Speech Synthesis

Recent advances in deep learning methods have elevated synthetic speech quality to human level, and the field is now moving towards addressing prosodic variation in synthetic speech.Despite successes in this effort, the state-of-the-art systems fall short of faithfully reproducing local prosodic events that give rise to, e.g., word-level emphasis and phrasal structure. This type of prosodic variation often reflects long-distance semantic relationships that are not accessible for end-to-end systems with a single sentence as their synthesis domain. One of the possible solutions might be conditioning the synthesized speech by explicit prosodic labels, potentially generated using longer portions of text. In this work we evaluate whether augmenting the textual input with such prosodic labels capturing word-level prominence and phrasal boundary strength can result in more accurate realization of sentence prosody. We use an automatic wavelet-based technique to extract such labels from speech material, and use them as an input to a tacotron-like synthesis system alongside textual information. The results of objective evaluation of synthesized speech show that using the prosodic labels significantly improves the output in terms of faithfulness of f0 and energy contours, in comparison with state-of-the-art implementations.

==> symbolic_results.txt <==
############# prominence #####################
test_data_prom/baseline vs orig

acc: 0.6165318503538928

              precision    recall  f1-score   support

           0       0.77      0.78      0.78      2107
           1       0.35      0.44      0.39       863
           2       0.57      0.42      0.48       986

   micro avg       0.62      0.62      0.62      3956
   macro avg       0.56      0.55      0.55      3956
weighted avg       0.63      0.62      0.62      3956

[[1650  340  117]
 [ 287  378  198]
 [ 203  372  411]]


test_data_prom/prom_bound vs orig

acc: 0.7961335676625659

precision    recall  f1-score   support

           0       0.87      0.91      0.89      2125
           1       0.57      0.60      0.59       867
           2       0.83      0.73      0.78       991

   micro avg       0.80      0.80      0.80      3983
   macro avg       0.76      0.75      0.75      3983
weighted avg       0.80      0.80      0.80      3983

[[1929  168   28]
 [ 226  521  120]
 [  52  218  721]]




########### boundaries ###################

test_data_prom/baseline vs orig

acc: 0.6966632962588474
              precision    recall  f1-score   support

           0       0.78      0.82      0.80      2524
           1       0.53      0.50      0.51      1091
           2       0.52      0.43      0.47       341

   micro avg       0.70      0.70      0.70      3956
   macro avg       0.61      0.58      0.59      3956
weighted avg       0.69      0.70      0.69      3956

[[2068  382   74]
 [ 488  543   60]
 [ 101   95  145]]

test_data_prom/prom_bound vs orig

acc: 0.8413256339442631
              precision    recall  f1-score   support

           0       0.87      0.91      0.89      2541
           1       0.75      0.69      0.72      1099
           2       0.86      0.81      0.83       343

   micro avg       0.84      0.84      0.84      3983
   macro avg       0.83      0.80      0.81      3983
weighted avg       0.84      0.84      0.84      3983

[[2317  203   21]
 [ 317  757   25]
 [  23   43  277]]


